Families of relatively exact Lagrangians, free loop spaces and generalised homology

We prove that (under appropriate orientation conditions, depending on $R$) a Hamiltonian isotopy $\psi^1$ of a symplectic manifold $(M, \omega)$ fixing a relatively exact Lagrangian $L$ setwise must act trivially on $R_*(L)$, where $R_*$ is some generalised homology theory. We use a strategy inspired by that of Hu, Lalonde and Leclercq (\cite{Hu-Lalonde-Leclercq}), who proved an analogous result over $\mathbb{Z}/2$ and over $\mathbb{Z}$ under stronger orientation assumptions. However the differences in our approaches let us deduce that if $L$ is a homotopy sphere, $\psi^1|_L$ is homotopic to the identity. Our technical set-up differs from both theirs and that of Cohen, Jones and Segal (\cite{Cohen-Jones-Segal, Cohen}). We also prove (under similar conditions) that $\psi^1|_L$ acts trivially on $R_*(\mathcal{L} L)$, where $\mathcal{L} L$ is the free loop space of $L$. From this we deduce that when $L$ is a surface or a $K(\pi, 1)$, $\psi^1|_L$ is homotopic to the identity. Using methods of \cite{Lalonde-McDuff}, we also show that given a family of Lagrangians all of which are Hamiltonian isotopic to $L$ over a sphere or a torus, the associated fibre bundle cohomologically splits over $\mathbb{Z}/2$.

==> pic2.tikz <==
\begin{tikzpicture}[line cap=round,line join=round,>=triangle 45,x=1.0cm,y=1.0cm]
    \centering
    \draw(0,0) circle (1cm);
    \draw(3,0) circle (1cm);
    \draw [shift={(0,0)}] plot[domain=0:6.183,variable=\t]({1.2*cos(\t r)},{1.2*sin(\t r)});
    \draw [shift={(3,-0)}] plot[domain=-3.041:3.142,variable=\t]({1.2*cos(\t r)},{1.2*sin(\t r)}); % plot goes anticlockwise
    \draw (1.2,0)-- (1.1,0.1);
    \draw (1.2,0)-- (1.3,0.1);
    \draw (1.8,0)-- (1.7,0.1);
    \draw (1.8,0)-- (1.9,0.1);
    \draw (-1.5, 1) node[anchor=north west] {$\alpha$};
    \draw (4.1,1) node[anchor=north west] {$\beta$};
    \draw (0.5, 0.2) node[anchor=north west] {$1$};
    \draw (2, 0.2) node[anchor=north west] {$-1$};
    \begin{scriptsize}
        \fill [color=black] (1, 0) circle (1.5pt);
%        \draw[color=black] (0, 1) node {$I$};
        \fill [color=black] (2, 0) circle (1.5pt);
%        \draw[color=black] (13.18,-0.87) node {$J$};
    \end{scriptsize}
\end{tikzpicture}
